Data Generation via Latent Factor Simulation for Fairness-aware Re-ranking

Synthetic data is a useful resource for algorithmic research. It allows for the evaluation of systems under a range of conditions that might be difficult to achieve in real world settings. In recommender systems, the use of synthetic data is somewhat limited; some work has concentrated on building user-item interaction data at large scale. We believe that fairness-aware recommendation research can benefit from simulated data as it allows the study of protected groups and their interactions without depending on sensitive data that needs privacy protection. In this paper, we propose a novel type of data for fairness-aware recommendation: synthetic recommender system outputs that can be used to study re-ranking algorithms.

==> README.txt <==
https://facctrec.github.io/facctrec2024/

Submission: August 2

10 pages manuscript format

3 pages position paper format, excluding refs and acknowledgements


==> bits.txt <==

\subsection{Synthetic Data}
The purpose of synthetic data in our simulations is to supply realistic recommender system output as input to the SCRUF-D reranker. 
%We need to allow experimental control of the number of sensitive features, the prevalence of sensitive features among items, and the differing receptiveness of users towards those features.


As a first step, we generate a vector of real-valued propensities for each user $\Phi_i = \langle\phi_1, ..., \phi_{k_s}\rangle$ corresponding to the sensitive features plus additional values for each of the non-sensitive features, drawn from an experimenter-specified normal distribution. Thus, it is possible to adjust the preferences of the user population regarding different sensitive features. The propensities associated with a sensitive feature also represent the user's compatibility with the respective fairness agent, a value which in a non-synthetic case is derived from the pre-existing user profile as in \cite{sonboli2020opportunistic}. 

From $\Phi_i$, we perform an additional generation step to draw a latent factor vector $U_i$ from a normal distribution centered on the propensities. This two-step process avoids having the latent factors tied exactly to the user propensities, which would otherwise make the compatibility of users with agents highly deterministic. 

The profiles for items are generated in a similar way except that items have a binary association with their associated sensitive features and so the experimenter input consists of parameters for a multi-variate Bernoulli distribution. Each item's propensity is generated as a binary vector $\Phi_j$ using these probabilities. As with users, there is a second step of latent factor generation, in which the elements of an item's latent feature vector $V_j$ is drawn from a normal distribution centered on the item's (binary) propensity for that feature. This two-step procedure allows us to identify an item as possessing a particular feature (particularly protected ones) without the latent factor encoding this exactly. 

After $\hat{U}$ and $\hat{V}$ have been generated, we then select $m$ items at random for each user $i$ and compute the product of the $\hat{U}_i$ and $\hat{V}_j$ as the synthetic rating for each user $i$, item $j$ pair. We sort these values and select the top $m'$ as the recommender system output. The sorting / filtering process ensures that the output is biased towards more highly-rated items, which is what one would expect in recommender system output.

%# * `num_items`: number of items (int)
%# * `num_factors`: number of factors (int)
%# * `item_feature_propensities`: the distributions used to generate item models ([int x num_factors])
%# * `std_dev_factors`: standard deviation for the factor generation (float <0.0,1.0>)
%# * `num_agents`: number of agents/protected factors (int)
%# * `agent_discount`: subtraction for agents associated items ([(mean,variance) x num_agents])
%# * `items_dependency`: an indication whether the first two item protected factors are co-dependent (boolean)
%# * `num_users_per_propensity`: number of users per user propensity [int x number of user propensity groups]
%# * `user_feature_propensities`: the distributions used to generate user models ( [(propensity) x number of factors] x number of user propensity groups )
%# * `initial_list_size`: the size of the list generated for each user (int)
%# * `recommendation_size`: the size of the recommendation list delivered as output (int)


==> img/lafs-process-mermaid.txt <==
flowchart TD
    subgraph User
    A[Feature Propensity Distribution] ==> B[Feature Propensity]
    B ==> C[User Latent Factors]
    end
    C ==> D[Predict Ratings]
    subgraph Item
    E[Feature Propensity Probability] ==> F[Feature Associations]
    F ==> G[Item Latent Factor]
    end
    G ==> D
    D ==> H[Apply Bias]
    H ==> J[Sort and Return Top]
